Reduced Complexity Optimal Detection of Binary Faster-than-Nyquist Signaling

In this paper, we investigate the detection problem of binary faster-than-Nyquist (FTN) signaling and propose a novel sequence estimation technique that exploits its special structure. In particular, the proposed sequence estimation technique is based on sphere decoding (SD) and exploits the following two characteristics about the FTN detection problem: 1) the cor- relation between the noise samples after the receiver matched filter, and 2) the structure of the intersymbol interference (ISI) matrix. Simulation results show that the proposed SD-based sequence estimation (SDSE) achieves the optimal performance of the maximum likelihood sequence estimation (MLSE) at reduced computational complexity. This paper demonstrates that FTN signaling has the great potential of increasing the data rate and spectral efficiency substantially, when compared to Nyquist signaling, for the same bit-error-rate (BER) and signal-to-noise ratio (SNR).

==> figures/Figs_summary.txt <==
Fig. 1: Standrd SD vs. Proposed SD 
Fig. 2: Proposed SD for different beta and tau
Fig. 3: Choice of L for SDR
Fig. 4 & 5: SDR alpha = 0.3 and 0.5
Fig. 6: Proposed SD vs. SDR
